qPMS Sigma -- An Efficient and Exact Parallel Algorithm for the Planted $(l, d)$ Motif Search Problem

Motif finding is an important step for the detection of rare events occurring in a set of DNA or protein sequences. Extraction of information about these rare events can lead to new biological discoveries. Motifs are some important patterns that have numerous applications including the identification of transcription factors and their binding sites, composite regulatory patterns, similarity between families of proteins, etc. Although several flavors of motif searching algorithms have been studied in the literature, we study the version known as $ (l, d) $-motif search or Planted Motif Search (PMS). In PMS, given two integers $ l $, $ d $ and $ n $ input sequences we try to find all the patterns of length $ l $ that appear in each of the $ n $ input sequences with at most $ d $ mismatches. We also discuss the quorum version of PMS in our work that finds motifs that are not planted in all the input sequences but at least in $ q $ of the sequences. Our algorithm is mainly based on the algorithms qPMSPrune, qPMS7, TraverStringRef and PMS8. We introduce some techniques to compress the input strings and make faster comparison between strings with bitwise operations. Our algorithm performs a little better than the existing exact algorithms to solve the qPMS problem in DNA sequence. We have also proposed an idea for parallel implementation of our algorithm.

==> README.txt <==
Change contents as needed of the following files:
    
parameters/students.txt
    
parameters/supervisor.txt
    
parameters/thesisdate.txt
    
parameters/thesistitle.txt


buetcseugthesisabstract.tex
    
buetcseugthesisacknowledgement.tex



Do not rename any of the above files.

Other contents are related to your particular thesis and should be 
named and input in buetcseugthesis.tex (perhaps you would like to 
rename this file as well).



Bibliography entries are in:
    buetcseugthesis.bib


You can choose one of the bibliography styles (ACM, IEEE, or alpha) by
commenting/uncommenting resepttive lines in buetcseugthesisbibliography.tex.



Should you need to suppress the,
 list of figures,
 list of tables, or
 list of algorithms
uncomment the following lines as needed in buetcseugthesis.tex:


%\suppresslistoffigures 

%\suppresslistoftables

%\suppresslistofalgorithms



==> parameters/students.txt <==
% Put in this file the names of the thesis group members.
% One name per line, follow the name with the student number, 
% separated by a comma (,)
Saurav Dhar, 201105008
Amlan Saha, 201105054
Dhiman Goswami, 201105057



==> parameters/supervisor.txt <==
% Supervisor Name, Supervisor Designation
Dr.\ Md.\ Abul Kashem Mia, Professor

==> parameters/thesisdate.txt <==
% Put your thesis date here. Preferably, this will be in the month,
% year format. talk to your supervisor in case of any confusion
February 2017


==> parameters/thesistitle.txt <==
qPMS Sigma - An Efficient and Exact Parallel Algorithm for the Planted $(l, d)$ Motif Search Problem
